Linearized theory of the fluctuation dynamics in 2D topological lasers

We theoretically study the collective excitation modes of a topological laser device operating in a single-mode steady-state with monochromatic emission. We consider a model device based on a two-dimensional photonic Harper-Hofstadter lattice including a broadband gain medium localized on the system edge. Different regimes are considered as a function of the value of the optical nonlinearity and of the gain relaxation time. The dispersion of the excitation modes is calculated via a full two-dimensional Bogoliubov approach and physically interpreted in terms of an effective one-dimensional theory. Depending on the system parameters, various possible physical processes leading to dynamical instabilities are identified and characterized. On this basis, strategies to enforce a stable single-mode topological laser operation are finally pointed out.

==> resub_letter.txt <==
Dear Editor,

thanks for your message concerning our manuscript AA12106 "Linearized theory of the fluctuation dynamics in two-dimensional topological lasers". We apologize for the delay in resubmitting it, mostly caused by the senior author.

We are grateful to the reviewers for their careful study of the manuscript and their constructive remarks that have helped us to clarify and strongly reinforce the manuscript. As a result, the conclusions of our work are now sharper and stronger and, hopefully, of even higher interest for the community. Below a detailed response to all their remarks. To facilitate the reviewers, all changes made on the manuscript are highlighted in color.

Looking forward to hearing positive feedback from you, best regards,
the authors

------------

First Referee :


Q1 -- 
While I accept that a full quantitative study of recent experimental
realizations of semiconductor-based topological laser devices , such
as those of e.g. [11–13], is a significant challenge which goes beyond
the scope of this manuscript, I feel that some additional quantitative
information to that currently provided would be helpful to other
researchers e.g.
quantitative conditions for the regimes of "strong" optical
nonlinearity, "slow" carrier dynamics

R1 -- 
We thanks the referee for spotting this missing piece of information.  In the revised manuscript, we have added quantitative expressions for this condition at the beginning of different subsections of Sec.V. 

Q2 -- 
some (even approximate) example system parameters where the main
phenomena described could be expected to be observed e.g. stable
single-mode oscillation, carrier-induced instability,...

R2 -- 
We have added some remarks on the typical experimental parameters at the end of Sec.II where the model is introduced.

Referee B:

Q1 --
1) The authors mention several times the word "mechanisms" throughout
the text, especially in the introduction. I am not convinced that they
are showing truly dynamical mechanisms for the observed instabilities.
For example, a mechanism for instability of an equilibrium state could
be a Hopf bifurcation. The equilibrium gets unstable and an
oscillatory solution emerges. Other mechanisms for dynamical states
could be period doubling of a periodic solutions, chaos can emerge
through period-doubling route, chaotic solutions can disappear through
collisions with unstable states, etc. These are truly dynamical
mechanisms that are independent of the specific physical system. I
understand that the system investigated here is much more complex than
low-dimensional systems. Perhaps the work of the authors is much more
devoted to provide physical insights about the emergence of
instabilities than to identify mechanisms of instabilities. Another
point about this is in my next comment.

R1 --
We confirm that the goal of our work is indeed to "provide physical insights about the emergence of instabilities" rather than studying their mechanism in mathematical terms of bifurcation and nonlinear dynamics theory. In the revised manuscript, we have modified the text referring to the "mechanisms" to avoid any possible confusion, replacing it with something like microscopic process or similar. At the same time, we have also tried to highlight the nature of the instability for all cases where this can be done in physically transparent terms.

2) In the abstract and in the introduction the authors mention:

a) "... various possible mechanisms for dynamical instabilities are
identified."

b) "... our theory suggests a number of physical mechanisms ..."

c) "A special attention is paid to different mechanisms that may
undermine dynamical stability of the laser operation in different
regimes, including ..."

The authors create an expectation of showing "several", "a number",
"different" mechanisms. But how many "mechanisms" are they showing in
the manuscript? A list summarizing the "mechanisms" (having in mind my
comment 1) should be clearly and objectively stated at the conclusion
of the manuscript, which is not done here.

d) "... our work is therefore a first step towards a complete
understanding of instability mechanisms in topolasers ..."

I would not call this work as a "first step ...". Note that the
authors mention in the text "Our investigation extends the pioneering
analysis carried out in [16] and provides physical insight in the
different instability mechanisms". I suggest the authors rephrase
"first step", with some another word or phrase to fix that.

R2 --
For points (a-c) we have modified the text in the revised manuscript to avoid any possible misunderstanding about the meaning of "mechanisms". To improve the logical flow of the work, we have also reorganized the material among the subsections of Sec.V (former Sec.IV) and added some new results that shine deeper light into the system's dynamics. 
We have also reinforced the conclusions by adding a more explicit mention of the different processes leading to instability that have been identified in this work. Finally, as suggested by the referee in point (d), we have also softened the sentence in the introduction including the expression "first step".


Q3 -- 
3) Since this work is predominantly numerical, the authors should
provide information about the numerical procedures. They have used
numerical integration? Which method? What is the discretization in
"x", etc.

R3 --
In the revised manuscript, we have added some discussion on the numerical methods in Sec.II-A (for the calculation of the energy bands) and in Sec.II-C (for the numerical integration of the evolution equations) and we have reinforced the already existing discussion of the Bogoliubov problem in Sec.III-A.

Q4 --
4) When the authors refer to instabilities from negative to positive
imaginary parts of omega/J, how does the laser intensity look like,
for example in Figs. 5 and 6? The unstable solution is an irregular
laser pulsation? This is not clear in the manuscript. Perhaps the
authors can explain this in a better way or even better to show some
intensity profiles.

R4 --
This is a very interesting and complex question, which goes beyond the scope of the present work which is focused on the linearized theory of fluctuations around the steady-state. Given the importance of the question, we have anyway added to the manuscript some remarks about the physical consequences of the instability, e.g. at the end of Sec.V-A (where we mention the effect of the counter-chiral mode), in Sec.V-B (where we mention the modulational instability), in the restructured Sec.V-C (where we explain the instability as a more complex version of modulational instability well known from polariton condensates) and Sec.V-D (where we give some general remarks for the general case). As the Referees can see, Sec.V has been deeply revised and strengthened as compared to Sec.IV of the first version of the manuscript (see also next point).  

Q5 --
In p. 9 the authors mention "some unexpected islands of stability
are found in parameter regions with a slow carrier dynamics and strong
optical nonlinearities". Why this is unexpected? For example, in
dynamical systems, it is very common to have periodic windows embedded
in chaotic regions. When looking at two-parameter spaces, these
periodic windows appear as stability islands. There are works showing
this in conventional class-B semiconductor lasers, both experimentally
and theoretically. Moreover, it is not clear in the remaining of the
manuscript where is this stability island when looking Fig. 6.

R5 --
We realize that this part of the manuscript was definitely unclear. In the revised manuscript, we have strongly reinforced the text of what is now Sec.V by adding a lot of new information and drawing several new general and important conclusions from the numerics. 

Q6 --
Since Ref. [16] predicted the occurrence of unstable regimes when a
slow carrier relaxation rate is combined with a strong nonlinear
couplings, and Ref. [30] investigated hybridization of
edge-modes/edge-mode dispersion around the lasing frequency, what are
the main novelties of this manuscript in respect to those ones? The
main novelties of this manuscript in respect to the literature should
be clearly stated in the conclusion of the manuscript. For example:

a) The authors mention "... we have presented a general theory...".
This is very vague. They should provide a bit more information such as
specifically saying HH model, Bogoliubov 2D theory, the 1D effective
theory.

b) Next in the conclusion the authors say "We have applied the theory
to characterize the dispersion... edge localization, as studied here."
But Ref. [30] also has presented similar results, showing the
dispersion of edge-modes and coherence properties. As I asked above,
what are the main advances of this work in respect to Ref. [30]. This
contrast should be pointed out in the conclusion as well.

c) In the last paragraph of the conclusion the authors say "... our
work provide a warning ... more than one topological gaps". Ref. [30]
has provided an warning that class-B topological lasers can exhibit
instabilities, in particular arising from competition of
counterpropagating chiral edge modes in two gaps. As I asked above,
what is the advance here in respect with Ref. [16]? This contrast
should also be commented in the conclusion.

R6 --
We have followed the Referee's advice and reinforced the discussion of the novel results that our work reports beyond the existing literature.

Q7 --
a) Since Ref. [30] has been submitted almost one year before this
manuscript and has been published about five months before the
submission of this manuscript, the fact that Ref [30] has appeared
during the preparation of this manuscript is not relevant. Thus the
comment about Ref. [30] in the the "Note Added" should be discarded.
b) The authors mention that a preview of the results presented in Ref.
[34] has been reported. Has Ref. [34] already been published? In this
case, what are the main advances and the main conclusions of this work
that are not in Ref. [34]?
R7 -- 
Ref.[34] is A. Loirette-Pelous' MSc thesis, which was posted as a preprint in arXiv:1912.03911 but never published as an article for a series of reasons. This thesis basically reports a preliminary version of the present manuscript. Since this thesis was posted on the arXiv well before Ref.[30] (arXiv:1912.03911 vs. arXiv:2002.12337), we felt natural and fair to include the "Note added". But we have no difficulty in removing it if the Referee and/or the Editor suggest to do so.


8) In the caption of Fig. 1(c) the authors should mention that it
refers to y=1 edge, since they provided this information in panels (a)
and (b).
DONE

9) When the authors start a new paragraph, I think they should
explicitly say to which Figure they are referring, instead of saying
only right panel, Figure, panel (a), etc.

For example:

a) In p. 2, right column, the authors should change panel (b) and panel
(a) by Fig. 1(b) and Fig. 1(a), respectively.
DONE

b) In p. 8, left column, third paragraph, they should replace "right
panel" by right panel of Fig. 4, or "Fig. 4(b)", etc.
DONE

c) The same in the fourth paragraph, replacing "left panel" and
"figure".
DONE

d) In p. 9, last paragraph, they should replace "Figure" by "Fig.
6(a)".
DONE


==> review_reports.txt <==
----------------------------------------------------------------------
Report of the First Referee -- AA12106/Loirette--Pelous
----------------------------------------------------------------------

The manuscript contains a description of theoretical studies of
topological lasing, specifically the fluctuation dynamics of a 2D
topological laser

The manuscript contains a comprehensive introduction to the research
topic, a detailed explanation of the model and theoretical techniques
used, and analysis of several features of the model e.g. conditions
for single mode-operation, existence of dynamical instabilities etc.
in different regimes.

The quality of language and presentation in the manuscript is high
throughout. Although technically detailed, the use of sections and
appendices is useful and appropriate.

The research topic is an interesting and highly active one. The
results presented represent a notable advance on previously published
work on this topic which will certainly be of interest to researchers
in this field and are likely to stimulate future work in this and
related areas. The results seem to complement those of a recently
published study on a related topic [34].

The manuscript could be published in its current form by PRA, but I
would encourage the authors to consider improving it in one aspect :

While I accept that a full quantitative study of recent experimental
realizations of semiconductor-based topological laser devices , such
as those of e.g. [11–13], is a significant challenge which goes beyond
the scope of this manuscript, I feel that some additional quantitative
information to that currently provided would be helpful to other
researchers e.g.

- quantitative conditions for the regimes of "strong" optical
nonlinearity, "slow" carrier dynamics

- some (even approximate) example system parameters where the main
phenomena described could be expected to be observed e.g. stable
single-mode oscillation, carrier-induced instability,...

----------------------------------------------------------------------
Report of the Second Referee -- AA12106/Loirette--Pelous
----------------------------------------------------------------------

The authors investigate a 2D topological laser modeled by the
Harper-Hofstadter lattice with gain and losses included. They compute
the dispersion of collective excitations around the monochromatic
single-mode operation by using the 2D Bogoliubov theory and compare
with an effective 1D theory. Physical insights related to the
emergence of some dynamical instabilities in the topological laser are
presented.

Topological lasers has attracted the attention of the scientific
community, and the emergence of instabilities in these devices is a
current subject of investigation. In my view, the results presented in
this work might be of interest to the optical community. However I
have several concerns with this manuscript, as I detail below.

1) The authors mention several times the word "mechanisms" throughout
the text, especially in the introduction. I am not convinced that they
are showing truly dynamical mechanisms for the observed instabilities.
For example, a mechanism for instability of an equilibrium state could
be a Hopf bifurcation. The equilibrium gets unstable and an
oscillatory solution emerges. Other mechanisms for dynamical states
could be period doubling of a periodic solutions, chaos can emerge
through period-doubling route, chaotic solutions can disappear through
collisions with unstable states, etc. These are truly dynamical
mechanisms that are independent of the specific physical system. I
understand that the system investigated here is much more complex than
low-dimensional systems. Perhaps the work of the authors is much more
devoted to provide physical insights about the emergence of
instabilities than to identify mechanisms of instabilities. Another
point about this is in my next comment.

2) In the abstract and in the introduction the authors mention:

a) "... various possible mechanisms for dynamical instabilities are
identified."

b) "... our theory suggests a number of physical mechanisms ..."

c) "A special attention is paid to different mechanisms that may
undermine dynamical stability of the laser operation in different
regimes, including ..."

The authors create an expectation of showing "several", "a number",
"different" mechanisms. But how many "mechanisms" are they showing in
the manuscript? A list summarizing the "mechanisms" (having in mind my
comment 1) should be clearly and objectively stated at the conclusion
of the manuscript, which is not done here.

d) "... our work is therefore a first step towards a complete
understanding of instability mechanisms in topolasers ..."

I would not call this work as a "first step ...". Note that the
authors mention in the text "Our investigation extends the pioneering
analysis carried out in [16] and provides physical insight in the
different instability mechanisms". I suggest the authors rephrase
"first step", with some another word or phrase to fix that.

3) Since this work is predominantly numerical, the authors should
provide information about the numerical procedures. They have used
numerical integration? Which method? What is the discretization in
"x", etc.

4) When the authors refer to instabilities from negative to positive
imaginary parts of omega/J, how does the laser intensity look like,
for example in Figs. 5 and 6? The unstable solution is an irregular
laser pulsation? This is not clear in the manuscript. Perhaps the
authors can explain this in a better way or even better to show some
intensity profiles.

5) In p. 9 the authors mention "some unexpected islands of stability
are found in parameter regions with a slow carrier dynamics and strong
optical nonlinearities". Why this is unexpected? For example, in
dynamical systems, it is very common to have periodic windows embedded
in chaotic regions. When looking at two-parameter spaces, these
periodic windows appear as stability islands. There are works showing
this in conventional class-B semiconductor lasers, both experimentally
and theoretically. Moreover, it is not clear in the remaining of the
manuscript where is this stability island when looking Fig. 6.

6) Since Ref. [16] predicted the occurrence of unstable regimes when a
slow carrier relaxation rate is combined with a strong nonlinear
couplings, and Ref. [30] investigated hybridization of
edge-modes/edge-mode dispersion around the lasing frequency, what are
the main novelties of this manuscript in respect to those ones? The
main novelties of this manuscript in respect to the literature should
be clearly stated in the conclusion of the manuscript. For example:

a) The authors mention "... we have presented a general theory...".
This is very vague. They should provide a bit more information such as
specifically saying HH model, Bogoliubov 2D theory, the 1D effective
theory.

b) Next in the conclusion the authors say "We have applied the theory
to characterize the dispersion... edge localization, as studied here."
But Ref. [30] also has presented similar results, showing the
dispersion of edge-modes and coherence properties. As I asked above,
what are the main advances of this work in respect to Ref. [30]. This
contrast should be pointed out in the conclusion as well.

c) In the last paragraph of the conclusion the authors say "... our
work provide a warning ... more than one topological gaps". Ref. [30]
has provided an warning that class-B topological lasers can exhibit
instabilities, in particular arising from competition of
counterpropagating chiral edge modes in two gaps. As I asked above,
what is the advance here in respect with Ref. [16]? This contrast
should also be commented in the conclusion.

7) About the Note Added:

a) Since Ref. [30] has been submitted almost one year before this
manuscript and has been published about five months before the
submission of this manuscript, the fact that Ref [30] has appeared
during the preparation of this manuscript is not relevant. Thus the
comment about Ref. [30] in the the "Note Added" should be discarded.

b) The authors mention that a preview of the results presented in Ref.
[34] has been reported. Has Ref. [34] already been published? In this
case, what are the main advances and the main conclusions of this work
that are not in Ref. [34]?

Minor points

8) In the caption of Fig. 1(c) the authors should mention that it
refers to y=1 edge, since they provided this information in panels (a)
and (b).

9) When the authors start a new paragraph, I think they should
explicitly say to which Figure they are referring, instead of saying
only right panel, Figure, panel (a), etc.

For example:

a) In p. 2, right column, the authors should change panel (b) and panel
(a) by Fig. 1(b) and Fig. 1(a), respectively.

b) In p. 8, left column, third paragraph, they should replace "right
panel" by right panel of Fig. 4, or "Fig. 4(b)", etc.

c) The same in the fourth paragraph, replacing "left panel" and
"figure".

d) In p. 9, last paragraph, they should replace "Figure" by "Fig.
6(a)".

This not only makes the reference to figures clearer, but it can also
help readers in the search for a specific figure, such as “Fig. 4 (b)”
throughout the PDF text. That is, sometimes readers/researchers are
interested in a specific part of the article and this practice would
be useful.

In conclusion, because of my comments above, I do not recommend the
publication of this manuscript in Physical review A. However, if the
authors revise the manuscript and resubmit it, I could check it again
in face of the answers of the authors.
